Isogeometric $C^1$ mortar method

We present an isogeometric mortar method for the discretization of the biharmonic equation posed on multi-patch domains. We assume only $C^0$-conformity at interfaces and employs a mortar approach to weakly enforce $C^1$-continuity across patch interfaces. Discrete inf-sup stability is ensured by selecting a Lagrange multiplier space consisting of splines of degree reduced by two compared to the primal space, with increased smoothness or merged elements near vertices. We prove optimal a priori error estimates and confirm the theoretical findings with a series of numerical experiments.

==> ErrAirfoil.csv <==
h,L2P2,L2P3,L2P4,L2P5,H1P2,H1P3,H1P4,H1P5,H2P2,H2P3,H2P4,H2P5,LinfP2,LinfP3,LinfP4,LinfP5,h3L2,h4L2,h5L2,h6L2,h2H1,h3H1,h4H1,h5H1,h1H2,h2H2,h3H2,h4H2,h3Linf,h4Linf,h5Linf,h6Linf
1.26666530876756,0.52320578912068,0.159927261902999,0.103985873446866,0.0293252018082542,0.566805631698288,0.239587330117895,0.147115436545796,0.059350328890189,1.25295797499107,0.852763418609845,0.441262791684478,0.292848482960762,0.807802965035228,0.333245197098001,0.315549781404359,0.10085808027042,12.4492866462093,0.0677175371627241,0.0201277756637789,0.0425099066419504,0.932016368755361,0.0695787196905738,0.0319718815311633,0.0172486388611463,1.36426553812459,0.41027119643409,0.172958282695001,0.0760598748218032,32.2850768055827,0.287621566704471,0.146081006919658,0.184947622724992
0.655240404978176,0.182869510004139,0.0152046300066066,0.00576348270852622,0.00137002903719287,0.203194643262582,0.0267487442326183,0.00863526389142624,0.00255895436518652,0.860844667097928,0.186350986983289,0.0561178804661112,0.0170305898551756,0.306467732242386,0.0375004872062962,0.0140479187579672,0.00373658747254697,1.72329984111377,0.00484904628704051,0.000745572278712998,0.000814559688605529,0.249402686521696,0.00963147528008565,0.002289408917159,0.00063892340590545,0.705728575268467,0.109786417946476,0.0239418522167582,0.0054464156413599,4.46908078434738,0.0205957031005081,0.00541112694343944,0.00354390046640408
0.334055475350287,0.0530571928268786,0.000438633318634314,0.000102255233368756,2.25590502501752e-05,0.0579219968471026,0.00172091623449378,0.000241630122370517,4.28856980608263e-05,0.38284294889741,0.0340020489336933,0.00416042867831248,0.000575240874469645,0.107327317295116,0.00157194061594386,0.000289589037582848,7.00938804062828e-05,0.228357153680416,0.000327588032260579,2.56790749017065e-05,1.43031093883314e-05,0.0648241716846695,0.00127628183339364,0.000154666076134669,2.20058637708755e-05,0.35979541690113,0.0285354328169521,0.0031725722335833,0.000367944638432243,0.59220487528266,0.00139138821375046,0.000186370574725609,6.22284612673528e-05
0.168659029894115,0.0143668057760315,2.2138405465082e-05,1.48664194132973e-06,2.89915088457067e-07,0.0158860473436411,0.000175826580540529,1.09632839702561e-05,8.63918526525115e-07,0.184272599842865,0.00758718568191796,0.000433091878242611,2.66478307662022e-05,0.0335942094909911,8.13927826139763e-05,6.13839612182177e-06,1.09725095737947e-06,0.0293891910257192,2.128590117119e-05,8.42431100678873e-07,2.36906229752042e-07,0.0165241444628927,0.000164255378032755,1.00498384767595e-05,7.21927254344198e-07,0.181654696458012,0.00727388568067113,0.0004083048413984,2.39081786843421e-05,0.0762157958510976,9.04091391992366e-05,6.11409752887224e-06,1.03070666257691e-06
0.0847401518044732,0.00372757637679145,1.35647127083906e-06,2.69732072943862e-08,3.81113488070786e-09,0.00417136566900054,2.08333215562154e-05,6.40438807859744e-07,2.31148796230351e-08,0.0912696258451832,0.00183622438527596,5.17873213997053e-05,1.52357925852306e-06,0.00966682614381214,5.76143800343493e-06,1.95762976855279e-07,1.65810840754853e-08,0.00372757637679145,1.35647127083906e-06,2.69732072943862e-08,3.81113488070786e-09,0.00417136566900054,2.08333215562154e-05,6.40438807859744e-07,2.31148796230351e-08,0.0912696258451832,0.00183622438527596,5.17873213997053e-05,1.52357925852306e-06,0.00966682614381214,5.76143800343493e-06,1.95762976855279e-07,1.65810840754853e-08


==> ErrQuartercircle.csv <==
h,L2P2,L2P3,L2P4,L2P5,H1P2,H1P3,H1P4,H1P5,H2P2,H2P3,H2P4,H2P5,LinfP2,LinfP3,LinfP4,LinfP5,h3L2,h4L2,h5L2,h6L2,h2H1,h3H1,h4H1,h5H1,h1H2,h2H2,h3H2,h4H2,h3Linf,h4Linf,h5Linf,h6Linf
0.30495107912846,0.00118994566916849,7.85724974099742e-05,1.30360287331261e-05,2.85369024817143e-06,0.00539640833055024,0.000588040855598365,9.95953213408382e-05,2.08910878614338e-05,0.0759198116162131,0.00679562051621663,0.00111621502703483,0.000275373859399684,0.00129934559553237,0.000198036706368879,4.06976390029297e-05,8.20068874039098e-06,0.0158484179906216,5.4191619625178e-05,2.03038858842877e-05,0.000565568620649448,0.0043856739375421,0.000448388589403015,5.64428291187325e-05,6.01123592340416e-05,0.0695023152766284,0.00569362040282652,0.000681074840187019,0.000110451371537613,0.0165922419569861,0.000157103886310028,2.248409022979e-05,0.000735648539382054
0.154860111207798,0.00027133456764268,4.06147669971432e-06,2.59990563158349e-07,2.53251107855526e-08,0.00120629554082054,6.40673497575255e-05,4.36925453507495e-06,3.95912448339141e-07,0.0363084919042316,0.0015522497560863,9.90161857368408e-05,8.95880723554939e-06,0.000290322529439502,1.09602714155332e-05,6.48019328503002e-07,9.51585732399118e-08,0.00207545869052285,3.60387484181174e-06,6.85687330755477e-07,9.69932829420461e-06,0.00113098051950815,5.87195513873036e-05,3.75358576231169e-06,2.03006869638198e-06,0.0352946325151522,0.0014682746261524,8.91914067889353e-05,7.34528552350309e-06,0.00217286752439661,1.04477915098243e-05,7.59315527184901e-07,1.26161467098813e-05
0.0779519715369454,6.72735616783476e-05,2.40217231977581e-07,7.23000812112597e-09,3.22227799448722e-10,0.000292582505352016,7.71121566806616e-06,2.52028476454079e-07,1.07430491302569e-08,0.0179362062851453,0.000378986374349497,1.17293449915272e-05,4.91887771259994e-07,7.12816165559516e-05,6.91945984454545e-07,1.90560072166335e-08,1.21019029519776e-09,0.000264713874344464,2.31376819862818e-07,2.21596965884489e-08,1.57785423783391e-07,0.000286569653335874,7.48937091279141e-06,2.40988595577704e-07,6.5606734072173e-08,0.0177662676835889,0.000372033773668655,1.13758963053051e-05,4.7158374805218e-07,0.000277137860390461,6.70771566783277e-07,2.45391754267602e-08,2.05235248746192e-07
0.0391201731121317,1.6812821069121e-05,1.48158681349465e-08,2.19454504079182e-10,4.81221423931477e-12,7.25708814576293e-05,9.54086959201595e-07,1.54482311802869e-08,3.24229237141305e-10,0.00893902132375653,9.41677557540257e-05,1.44880543616903e-06,3.00248445425709e-08,1.76690856787953e-05,4.64277318257267e-08,5.81683312628201e-10,1.71889100175626e-11,3.34578243697512e-05,1.46762298426769e-08,7.05394600266968e-10,2.52062863688599e-09,7.21734601456227e-05,9.46599634267858e-07,1.52859046997848e-08,2.08841469335754e-09,0.00891599601183999,9.3697865158212e-05,1.43782694267138e-06,2.99125533862395e-08,3.50281218999754e-05,4.2547035143281e-08,7.81138937166832e-10,3.2786415429492e-09
0.0195936862382386,4.20381737624584e-06,9.23583211228727e-10,2.22335615662154e-11,3.97924934783642e-11,1.8105406891716e-05,1.18935766620882e-07,9.61950385112559e-10,6.58254211798339e-11,0.00446565581028074,2.35050109853636e-05,1.80656154412151e-07,1.88241342692645e-09,4.40111783339692e-06,2.67750830881819e-09,2.46209719279022e-11,5.17590414972346e-11,4.20381737624584e-06,9.23583211228727e-10,2.22335615662154e-11,3.97924934783642e-11,1.8105406891716e-05,1.18935766620882e-07,9.61950385112559e-10,6.58254211798339e-11,0.00446565581028074,2.35050109853636e-05,1.80656154412151e-07,1.88241342692645e-09,4.40111783339692e-06,2.67750830881819e-09,2.46209719279022e-11,5.17590414972346e-11


==> ErrQuartercircleNrmC0.csv <==
h,L2P2,L2P3,L2P4,L2P5,H1P2,H1P3,H1P4,H1P5,H2P2,H2P3,H2P4,H2P5,LinfP2,LinfP3,LinfP4,LinfP5,h3L2,h4L2,h5L2,h6L2,h2H1,h3H1,h4H1,h5H1,h1H2,h2H2,h3H2,h4H2,h3Linf,h4Linf,h5Linf,h6Linf
0.30495107912846,0.00102621605306717,0.000887709663807901,0.000274384936527503,6.79458940910227e-05,0.0053401573613065,0.00690150059642195,0.00264027325956574,0.000771020338596874,0.0750582644260852,0.0940966842891512,0.0457538501061291,0.0165330007836202,0.00125086156532751,0.00256673799879718,0.000795816744371666,0.00021929777297533,0.0149224696232529,0.000658523072517252,2.3761919251666e-05,0.000664649564810958,0.0147918250825766,0.00641556928456244,0.000208290642567572,0.000343390286695926,0.177247098903215,0.093614377684133,0.00329240118505138,0.00572361977785617,0.143575104837789,0.0334111951109171,0.000884459367735959,0.0012895890993193
0.154860111207798,0.000274994870005588,3.97554102605853e-05,1.74444986951809e-06,6.40905278015283e-07,0.002108314615157,0.000750739837088024,3.86754378641468e-05,1.50985492127253e-05,0.0536709820840929,0.0212452751682683,0.00124712119103671,0.000546578782694181,0.00110182650204257,0.000264158442406563,1.21362384632312e-05,4.71362820000931e-06,0.00195419942116436,4.37933900151392e-05,8.02469393206682e-07,1.13985360826754e-05,0.00381452571591356,0.000840162660662785,1.38518356108573e-05,1.15967145616248e-05,0.0900095370242936,0.024141338141971,0.000431162445125201,0.000380634671268034,0.0188021415925964,0.00222192594220147,2.98692864253075e-05,2.21160573310491e-05
0.0779519715369454,7.01968614294836e-05,2.64365211801486e-06,1.27433335295485e-08,8.5686928241989e-09,0.000756536501223565,0.00010013107962658,5.33508557440108e-07,4.06113099573309e-07,0.0362020519643814,0.00564685608492643,3.16984326995539e-05,2.72242479363305e-05,0.000453537858878875,3.38253283688195e-05,1.38141882384535e-07,1.13457487876945e-07,0.000249247890300244,2.81163352155178e-06,2.59338002575961e-08,1.85427566916138e-07,0.000966530628242394,0.000107158342393975,8.89318806446532e-07,3.74776759875843e-07,0.0453081223657164,0.00611697087887716,5.49925092906433e-05,2.44375966517339e-05,0.0023981145804909,0.00014265261171468,9.65300501861436e-07,3.59776612621969e-07
0.0391201731121317,1.62648007581982e-05,1.74020267499842e-07,3.68320540325082e-10,1.27439006583469e-10,0.000224601011914933,1.31914355170079e-05,3.07051923773201e-08,1.20532304211108e-08,0.0210959440984884,0.00149353050514983,3.61758330639288e-06,1.59893106404983e-06,0.000138543000223382,4.42280985115187e-06,7.55253073969619e-09,3.27882455214423e-09,3.15030413832593e-05,1.78341891897963e-07,8.25533084042594e-10,2.96221301074396e-09,0.000243423750438838,1.35440010783336e-05,5.64094848159933e-08,1.19300145499182e-08,0.0227378673737894,0.00154057817636795,6.95063574606598e-06,1.55007656115303e-06,0.000303103479752616,9.04845402587897e-06,3.07277565344911e-08,5.74744618933699e-09
0.0195936862382386,3.95820814013443e-06,1.12231532880984e-08,2.6020245465534e-11,4.67636684700914e-11,6.10651898898877e-05,1.7017396722444e-06,3.54987988663241e-09,3.76026004283371e-10,0.0113884628723831,0.000386468858155904,8.73314504922931e-07,9.75471700393435e-08,3.80835185487018e-05,5.69424185602185e-07,9.68518140687102e-10,9.0733403429466e-11,3.95820814013443e-06,1.12231532880984e-08,2.6020245465534e-11,4.67636684700914e-11,6.10651898898877e-05,1.7017396722444e-06,3.54987988663241e-09,3.76026004283371e-10,0.0113884628723831,0.000386468858155904,8.73314504922931e-07,9.75471700393435e-08,3.80835185487018e-05,5.69424185602185e-07,9.68518140687102e-10,9.0733403429466e-11


==> ErrQuartercircleR1.csv <==
h,L2P2,L2P3,L2P4,L2P5,H1P2,H1P3,H1P4,H1P5,H2P2,H2P3,H2P4,H2P5,LinfP2,LinfP3,LinfP4,LinfP5,h3L2,h4L2,h5L2,h6L2,h2H1,h3H1,h4H1,h5H1,h1H2,h2H2,h3H2,h4H2,h3Linf,h4Linf,h5Linf,h6Linf
0.30495107912846,0.00118994566916849,6.87418595943368e-05,1.52252932930395e-06,1.11588269289365e-07,0.00539640833055024,0.000497815012193427,1.88080413194037e-05,1.24690541509809e-06,0.0759198116162131,0.00687970617996542,0.000448859236734729,3.21215615225209e-05,0.00129934559553237,0.000281750808001066,3.15718864390968e-06,8.60648398551961e-07,0.0158484179906216,5.40474302023564e-05,0.000635713695553793,0.0264040707642631,0.0043856739375421,0.000448305897802776,6.93807345013766e-05,0.00273930839429894,0.0695023152766284,0.00569706455537711,0.000376934832166915,0.000554388032293415,0.0165922419569861,0.00032080791922372,0.000770847738653519,0.031405100043273
0.154860111207798,0.00027133456764268,4.29003496518347e-06,5.98413410607783e-08,1.50805368948718e-09,0.00120629554082054,6.26096375929804e-05,1.28064630166169e-06,3.65700904190729e-08,0.0363084919042316,0.00160472882817364,5.40415220841126e-05,1.7963052056117e-06,0.000290322529439502,2.18089808897599e-05,1.41228415573291e-07,1.45841785141598e-08,0.00207545869052285,3.59428589361355e-06,2.14688375177633e-05,0.000452821711275129,0.00113098051950815,5.87087223568948e-05,4.61398801706528e-06,9.25098314533206e-05,0.0352946325151522,0.00146916280650881,4.93621933523293e-05,3.68681559252657e-05,0.00217286752439661,2.13345088620894e-05,2.60324812377545e-05,0.000538587828798314
0.0779519715369454,6.72735616783476e-05,2.47849482613128e-07,2.10403492026838e-09,2.07958687943748e-11,0.000292582505352016,7.68394492327331e-06,8.45062119443587e-08,1.12374340789883e-09,0.0179362062851453,0.000383105590327847,6.56502255728603e-06,1.07131068409285e-07,7.12816165559516e-05,1.42273624105863e-06,5.46321660133131e-09,2.20359373109824e-10,0.000264713874344464,2.30761187956241e-07,6.93819039905812e-07,7.36635192094256e-06,0.000286569653335874,7.48798972673939e-06,2.96228343417449e-07,2.98968597566984e-06,0.0177662676835889,0.000372258822228241,6.29588895606678e-06,2.36701801439532e-06,0.000277137860390461,1.36972315369414e-06,8.41304571046313e-07,8.7615663924166e-06
0.0391201731121317,1.6812821069121e-05,1.4934147863234e-08,8.01479572489232e-11,9.45992019748435e-11,7.25708814576293e-05,9.53351223357913e-07,5.44103510949821e-09,1.58793012514498e-10,0.00893902132375653,9.44081874913971e-05,8.06820014486795e-07,6.62484725987468e-09,1.76690856787953e-05,8.8397392367795e-08,1.87340531976332e-10,1.15417897461612e-10,3.34578243697512e-05,1.46371803157418e-08,2.20858711832312e-08,1.17677775019307e-07,7.21734601456227e-05,9.46425062834967e-07,1.87897614656798e-08,9.51686470667059e-08,0.00891599601183999,9.37545443391965e-05,7.95752574228239e-07,1.50139933817135e-07,3.50281218999754e-05,8.68815287390072e-08,2.67806781210773e-08,1.39966383606011e-07
0.0195936862382386,4.20381737624584e-06,9.21125803033957e-10,6.96131748825451e-10,1.85774771677165e-09,1.8105406891716e-05,1.18913832546064e-07,1.1824500173901e-09,2.99965150417968e-09,0.00446565581028074,2.35192295032502e-05,9.99825470348689e-08,9.44838856402137e-09,4.40111783339692e-06,5.4675023605788e-09,8.44108893893747e-10,2.20961204888681e-09,4.20381737624584e-06,9.21125803033957e-10,6.96131748825451e-10,1.85774771677165e-09,1.8105406891716e-05,1.18913832546064e-07,1.1824500173901e-09,2.99965150417968e-09,0.00446565581028074,2.35192295032502e-05,9.99825470348689e-08,9.44838856402137e-09,4.40111783339692e-06,5.4675023605788e-09,8.44108893893747e-10,2.20961204888681e-09


==> ErrQuartercircleRmC0.csv <==
h,L2P2,L2P3,L2P4,L2P5,H1P2,H1P3,H1P4,H1P5,H2P2,H2P3,H2P4,H2P5,LinfP2,LinfP3,LinfP4,LinfP5,h3L2,h4L2,h5L2,h6L2,h2H1,h3H1,h4H1,h5H1,h1H2,h2H2,h3H2,h4H2,h3Linf,h4Linf,h5Linf,h6Linf
0.30495107912846,0.00116490135313595,8.01860675673174e-05,1.27859613544802e-05,2.74289975799221e-06,0.00499423391172689,0.000636318497033169,0.000124232147136607,2.78185408148101e-05,0.0733493566643952,0.0078895276804502,0.00209653807078212,0.000622684360551971,0.00129936942580745,0.000192732032191195,3.99652474475862e-05,8.34288493890833e-06,0.0158502566084563,5.42957474563529e-05,2.93195592709583e-05,0.000158728073617505,0.00438403669278738,0.000448665422213022,5.64825270515691e-05,2.02820585209139e-05,0.069493444752303,0.00570058172037024,0.000681146118701863,0.000111326180519339,0.016601674722638,0.000220991027789246,3.44265643435058e-05,0.000212918088142613
0.154860111207798,0.000271389220531457,4.0866502229566e-06,2.59767047538659e-07,2.5010146643517e-08,0.00117957619870983,6.57795401855195e-05,4.41979780389097e-06,4.56238015655137e-07,0.035989199595081,0.00163442232119388,0.000103456337950871,1.58128831504317e-05,0.000292579530293546,1.31621297671455e-05,6.48019328503002e-07,1.01332504824636e-07,0.00207569947009882,3.61079959648228e-06,9.90157768320992e-07,2.72213775537082e-06,0.00113055830573905,5.87558045364627e-05,3.75622577164176e-06,6.84950193706219e-07,0.0352901278897302,0.00147006981536259,8.9200741197781e-05,7.40346245385575e-06,0.00217410280954996,1.46964421957552e-05,1.16262764410273e-06,3.65147987577201e-06
0.0779519715369454,6.73397962673582e-05,2.41565604196673e-07,7.23008499181621e-09,3.2057760335133e-10,0.000290910341907587,7.77425908960759e-06,2.52069055561723e-07,1.11482609185797e-08,0.0178976726422471,0.000385079655739094,1.17352639598955e-05,5.9738367282189e-07,7.18931814600587e-05,9.02395857406424e-07,1.90560072166335e-08,1.35453672236996e-09,0.000264744584516972,2.31821404590181e-07,3.19994183012162e-08,4.42828251915744e-08,0.000286462672135614,7.49399481189136e-06,2.41158090077377e-07,2.21358741658621e-08,0.0177640001892036,0.000372488641582612,1.1377086860213e-05,4.75318837012043e-07,0.00027729541453517,9.43544436976648e-07,3.75732125752916e-08,5.94010515119345e-08
0.0391201731121317,1.6819326473416e-05,1.4877893404659e-08,2.19459683544742e-10,5.25124130179516e-12,7.24655475008847e-05,9.56290097171438e-07,1.54486291034807e-08,3.27133121616259e-10,0.00893436200055197,9.45969419958152e-05,1.44896606243434e-06,3.15914690730974e-08,1.77142270209041e-05,5.93080423313963e-08,5.81683312628201e-10,1.93279281468506e-11,3.34617059024462e-05,1.47044298483957e-08,1.01861579156855e-09,7.07419954414371e-10,7.21465165969832e-05,9.47184060015744e-07,1.52966557345503e-08,7.04636277237095e-10,0.00891485807047511,9.38124250597135e-05,1.43797741977468e-06,3.0149470049241e-08,3.504803554793e-05,5.98490161290085e-08,1.19604260642761e-09,9.48934241908615e-10
0.0195936862382386,4.20430507246929e-06,9.2535785308959e-10,3.2106082050511e-11,1.11678505554374e-11,1.80986478433034e-05,1.19009196951765e-07,9.6262695363998e-10,2.22096597362817e-11,0.00446508586223892,2.3533749438889e-05,1.80675061148422e-07,1.89732272275747e-09,4.40361988907068e-06,3.76633148280181e-09,3.76984554684157e-11,1.49805723381746e-11,4.20430507246929e-06,9.2535785308959e-10,3.2106082050511e-11,1.11678505554374e-11,1.80986478433034e-05,1.19009196951765e-07,9.6262695363998e-10,2.22096597362817e-11,0.00446508586223892,2.3533749438889e-05,1.80675061148422e-07,1.89732272275747e-09,4.40361988907068e-06,3.76633148280181e-09,3.76984554684157e-11,1.49805723381746e-11


==> ErrSquare.csv <==
h,L2P2,L2P3,L2P4,L2P5,H1P2,H1P3,H1P4,H1P5,H2P2,H2P3,H2P4,H2P5,LinfP2,LinfP3,LinfP4,LinfP5,h3L2,h4L2,h5L2,h6L2,h2H1,h3H1,h4H1,h5H1,h1H2,h2H2,h3H2,h4H2,h3Linf,h4Linf,h5Linf,h6Linf
0.190516698854882,0.00262117733529204,3.51371235514773e-05,7.32462022458296e-07,7.48681937056392e-08,0.00798082170943232,0.000264437442105991,1.03760172611059e-05,1.15182113350096e-06,0.0819503151522939,0.00500642742945669,0.000271601729497894,2.87228899993588e-05,0.00493022357740397,8.66226854583374e-05,2.47920334128793e-06,3.0024760488967e-07,0.013566323345873,8.18895977841291e-06,4.99160093636561e-05,0.00523771982745926,0.00323224118832371,9.5893672418825e-05,9.27956528214615e-06,0.000470098228577565,0.0570257327755375,0.00335606184416934,0.000203048371892882,7.58651743336681e-05,0.0169001781459495,7.83259088871632e-05,6.13574204705565e-05,0.00592882676648479
0.0974754892988054,0.000380629973249963,1.24095295540487e-06,1.36600925860119e-08,7.12994947378132e-10,0.00138192608197058,2.05969197792068e-05,4.96181876001985e-07,2.81548257495794e-08,0.0340384819488703,0.00101435503464225,2.97014197484719e-05,1.70190478822023e-06,0.000806401875992901,4.54846555106303e-06,7.18881392747228e-08,3.80268050381716e-09,0.00181697642522277,5.61149063711749e-07,1.75005516346164e-06,9.39542695927059e-05,0.000846113281927803,1.28433133776105e-05,6.35882885083308e-07,1.64816427183249e-05,0.0291765038882627,0.000878526179166554,2.71948482653162e-05,5.19866658252377e-06,0.00226348911863412,5.3672885965648e-06,2.15119100825731e-06,0.000106351352637542
0.0492406704724,6.54370616503931e-05,5.10335539663781e-08,3.21156702883555e-10,1.70136653559689e-11,0.000243344006967302,1.95151647467229e-06,2.85244265857727e-08,8.14553998797751e-10,0.0155135842439121,0.000234223117373557,3.58532358461218e-06,1.06629128753718e-07,9.18408079609856e-05,3.11075629089164e-07,2.24965163164725e-09,7.43721750851023e-11,0.000234225887962646,3.65420054502053e-08,5.75697584917256e-08,1.56130490393455e-06,0.000215916374953327,1.655627689217e-06,4.14086690240698e-08,5.42179589907348e-07,0.0147387884260279,0.000224187696799948,3.50567976256056e-06,3.3853696794185e-07,0.000291785705827669,3.49517627011928e-07,7.07655103682445e-08,1.76731604782714e-06
0.0247388325402384,1.5036802974998e-05,2.61802907810804e-09,2.05020739083084e-11,8.2502905069076e-11,5.42315294232437e-05,2.18608236462718e-07,1.75486542215257e-09,1.18028986794671e-10,0.00749696597461891,5.72050918455388e-05,4.46643222934213e-07,6.73911818504213e-09,1.87763116731854e-05,2.10588619875551e-08,6.85685952461768e-11,9.302730807903e-11,2.97030210667049e-05,2.32816282479802e-09,1.84276783388032e-09,2.51084082927979e-08,5.44999452908691e-05,2.09956058056552e-07,2.6382275044421e-09,1.73547906860038e-08,0.00740486299677584,5.65877285274183e-05,4.4456776638227e-07,2.15688540864586e-08,3.70023870655357e-05,2.22684534084929e-08,2.26515465187279e-09,2.84214139079638e-08
0.0123980874497546,3.73875586007612e-06,1.4686399181202e-10,5.82569971733406e-11,3.97806751097643e-10,1.36882224788854e-05,2.64274277237516e-08,1.66423335380009e-10,5.48651855838776e-10,0.00371101339718249,1.42125907379185e-05,5.59582925262038e-08,1.36059556325195e-09,4.65753605222163e-06,1.40472733445307e-09,7.16102732667423e-11,4.50296577803044e-10,3.73875586007612e-06,1.4686399181202e-10,5.82569971733406e-11,3.97806751097643e-10,1.36882224788854e-05,2.64274277237516e-08,1.66423335380009e-10,5.48651855838776e-10,0.00371101339718249,1.42125907379185e-05,5.59582925262038e-08,1.36059556325195e-09,4.65753605222163e-06,1.40472733445307e-09,7.16102732667423e-11,4.50296577803044e-10


==> ErrVsReg.csv <==
reg,L2P2,L2P3,L2P4,L2P5,L2P6,L2P7,L2P8,L2P9,H1P2,H1P3,H1P4,H1P5,H1P6,H1P7,H1P8,H1P9,H2P2,H2P3,H2P4,H2P5,H2P6,H2P7,H2P8,H2P9,LinfP2,LinfP3,LinfP4,LinfP5,LinfP6,LinfP7,LinfP8,LinfP9
1,6.72735616783476e-05,2.47849482613128e-07,2.10403492026838e-09,2.07958687943748e-11,4.25384187557549e-12,2.38012984793385e-12,2.19172743711276e-11,1.92694859968507e-11,0.000292582505352016,7.68394492327331e-06,8.45062119443587e-08,1.12374340789883e-09,1.22684853231801e-11,5.1339740836186e-12,3.44113830742258e-11,2.98844186621993e-11,0.0179362062851453,0.000383105590327847,6.56502255728603e-06,1.07131068409285e-07,1.24626792902541e-09,3.62682017235657e-11,1.13860703068526e-10,1.78813861879067e-10,7.12816165559516e-05,1.42273624105863e-06,5.46321660133131e-09,2.20359373109824e-10,4.97002439203698e-12,3.5500491435414e-12,2.53680965123237e-11,2.1342205780428e-11
2,0,2.40217231977581e-07,6.77460550916329e-09,1.99455010385544e-11,5.37466827638932e-13,3.17546116581973e-12,6.698975124495e-12,7.29158626341447e-12,0,7.71121566806616e-06,2.41000202730173e-07,1.12592275732405e-09,1.7758720177317e-11,5.0057336966069e-12,1.06407326440569e-11,1.13612153515014e-11,0,0.000378986374349497,1.14519428018615e-05,1.06760789171618e-07,1.68851970675579e-09,2.62663191155502e-11,3.77230500205294e-11,7.92352668978238e-11,0,6.91945984454545e-07,1.74346473091891e-08,1.59825628426313e-10,1.92418650457604e-12,3.62582186497207e-12,7.98050514561055e-12,8.28243029715736e-12
3,0,0,7.23000812112597e-09,2.57091907692504e-10,1.14191696357327e-12,4.24246050319942e-13,4.54464916249547e-12,1.43127193790798e-11,0,0,2.52028476454079e-07,9.02212535266916e-09,1.84471104258656e-11,1.25091669670889e-12,7.15617021086405e-12,2.30487413964151e-11,0,0,1.17293449915272e-05,4.54836430435109e-07,1.72349385509584e-09,4.35086470753763e-11,2.7029928886915e-11,8.69536181107265e-11,0,0,1.90560072166335e-08,1.73382450410764e-09,1.6285028880958e-12,6.04738481513323e-13,5.2199355948801e-12,1.77624581709779e-11
4,0,0,0,3.22227799448722e-10,9.56389763931874e-12,6.63059961236349e-13,9.7219645102675e-13,5.77902723653448e-12,0,0,0,1.07430491302569e-08,3.38274589332177e-10,1.57138672325322e-12,1.96806839437873e-12,9.11422657791893e-12,0,0,0,4.91887771259994e-07,1.59028960908116e-08,4.39116158156584e-11,1.5144284504443e-11,5.23210435652657e-11,0,0,0,1.21019029519776e-09,2.87215806693553e-11,1.11033404692762e-12,1.41114897544981e-12,6.80039358158524e-12
5,0,0,0,0,1.21468608340665e-11,3.51662803335641e-12,2.23785939749791e-12,4.31721355837986e-12,0,0,0,0,4.03558578600451e-10,1.6183854497042e-11,3.68736324329034e-12,6.89033458555205e-12,0,0,0,0,1.82955459847344e-08,8.15727914667068e-10,1.63773003674024e-11,4.15600738689751e-11,0,0,0,0,3.77103209769913e-11,4.41663372541257e-12,2.92671442636561e-12,5.2769455471946e-12
6,0,0,0,0,0,7.03625249492579e-13,3.05368375352592e-12,7.83732073274085e-12,0,0,0,0,0,2.07645263687903e-11,4.98293590229491e-12,1.26872269722934e-11,0,0,0,0,0,9.37895182133957e-10,3.7117777056804e-11,4.77932527562145e-11,0,0,0,0,0,2.17126425346159e-12,3.7578273826e-12,9.73965352812911e-12
7,0,0,0,0,0,0,5.44916641926979e-13,1.31845525467879e-12,0,0,0,0,0,0,1.74880068153515e-12,2.73682352876379e-12,0,0,0,0,0,0,4.83691898861088e-11,2.77427342062439e-11,0,0,0,0,0,0,9.06441588455209e-13,2.08411066182634e-12
8,0,0,0,0,0,0,0,2.33646492155778e-11,0,0,0,0,0,0,0,3.74267503478937e-11,0,0,0,0,0,0,0,1.11250880744547e-10,0,0,0,0,0,0,0,2.87149748423587e-11


==> tabMuMin15.csv <==
Row,2,3,4,5,6,7,8,9,10,11,12,13,14,15
1,0.475,0.179,0.0947,0.0587,0.04,0.029,0.022,0.0172,0.0139,0.0114,0.00954,0.0081,0.00697,0.00605
2,,0.448,0.186,0.104,0.0661,0.0456,0.0333,0.0253,0.0198,0.0159,0.0131,0.0109,0.00923,0.0079
3,,,0.427,0.189,0.104,0.0661,0.045,0.0322,0.0239,0.0182,0.0142,0.0113,0.00914,0.00749
4,,,,0.409,0.184,0.109,0.0631,0.0415,0.0283,0.0198,0.014,0.0101,0.00722,0.00515
5,,,,,0.395,0.183,0.104,0.0697,0.0369,0.0231,0.0143,0.0084,0.00438,0.00159
6,,,,,,0.383,0.176,0.0978,0.0637,0.0454,0.0175,0.00814,0.00196,-0.0022
7,,,,,,,0.372,0.176,0.102,0.0571,0.0389,0.0284,0.00179,-0.00483
8,,,,,,,,0.363,0.169,0.0955,0.0504,0.0317,0.0214,0.0153
9,,,,,,,,,0.355,0.168,0.0888,0.0586,0.0244,0.0139
10,,,,,,,,,,0.348,0.162,0.0934,0.0516,0.0171
11,,,,,,,,,,,0.341,0.162,0.0869,0.0445
12,,,,,,,,,,,,0.335,0.156,0.0806
13,,,,,,,,,,,,,0.33,0.156
14,,,,,,,,,,,,,,0.325

